Punctured Trellis-Coded Modulation

In classic trellis-coded modulation (TCM) signal constellations of twice the cardinality are applied when compared to an uncoded transmission enabling transmission of one bit of redundancy per PAM-symbol, i.e., rates of $\frac{K}{K+1}$ when $2^{K+1}$ denotes the cardinality of the signal constellation. In order to support different rates, multi-dimensional (i.e., $\mathcal{D}$-dimensional) constellations had been proposed by means of combining subsequent one- or two-dimensional modulation steps, resulting in TCM-schemes with $\frac{1}{\mathcal{D}}$ bit redundancy per real dimension. In contrast, in this paper we propose to perform rate adjustment for TCM by means of puncturing the convolutional code (CC) on which a TCM-scheme is based on. It is shown, that due to the nontrivial mapping of the output symbols of the CC to signal points in the case of puncturing, a modification of the corresponding Viterbi-decoder algorithm and an optimization of the CC and the puncturing scheme are necessary.

==> data-CapacityShannon.csv <==
             NaN   0.0000000e+00             NaN   0.0000000e+00
  -1.2841270e+00   1.0101010e-01  -1.4388230e+00   1.0101010e-01
  -9.6942027e-01   2.0202020e-01  -1.2841270e+00   2.0202020e-01
  -6.4764591e-01   3.0303030e-01  -1.1276587e+00   3.0303030e-01
  -3.1883835e-01   4.0404040e-01  -9.6942027e-01   4.0404040e-01
   1.6954671e-02   5.0505051e-01  -8.0941471e-01   5.0505051e-01
   3.5967254e-01   6.0606061e-01  -6.4764591e-01   6.0606061e-01
   7.0924230e-01   7.0707071e-01  -4.8411860e-01   7.0707071e-01
   1.0655793e+00   8.0808081e-01  -3.1883835e-01   8.0808081e-01
   1.4285879e+00   9.0909091e-01  -1.5181153e-01   9.0909091e-01
   1.7981623e+00   1.0101010e+00   1.6954671e-02   1.0101010e+00
   2.1741873e+00   1.1111111e+00   1.8745228e-01   1.1111111e+00
   2.5565396e+00   1.2121212e+00   3.5967254e-01   1.2121212e+00
   2.9450880e+00   1.3131313e+00   5.3360596e-01   1.3131313e+00
   3.3396950e+00   1.4141414e+00   7.0924230e-01   1.4141414e+00
   3.7402176e+00   1.5151515e+00   8.8657063e-01   1.5151515e+00
   4.1465080e+00   1.6161616e+00   1.0655793e+00   1.6161616e+00
   4.5584148e+00   1.7171717e+00   1.2462560e+00   1.7171717e+00
   4.9757837e+00   1.8181818e+00   1.4285879e+00   1.8181818e+00
   5.3984584e+00   1.9191919e+00   1.6125613e+00   1.9191919e+00
   5.8262816e+00   2.0202020e+00   1.7981623e+00   2.0202020e+00
   6.2590954e+00   2.1212121e+00   1.9853760e+00   2.1212121e+00
   6.6967421e+00   2.2222222e+00   2.1741873e+00   2.2222222e+00
   7.1390652e+00   2.3232323e+00   2.3645806e+00   2.3232323e+00
   7.5859092e+00   2.4242424e+00   2.5565396e+00   2.4242424e+00
   8.0371210e+00   2.5252525e+00   2.7500477e+00   2.5252525e+00
   8.4925498e+00   2.6262626e+00   2.9450880e+00   2.6262626e+00
   8.9520474e+00   2.7272727e+00   3.1416430e+00   2.7272727e+00
   9.4154691e+00   2.8282828e+00   3.3396950e+00   2.8282828e+00
   9.8826733e+00   2.9292929e+00   3.5392260e+00   2.9292929e+00
   1.0353522e+01   3.0303030e+00   3.7402176e+00   3.0303030e+00
   1.0827882e+01   3.1313131e+00   3.9426512e+00   3.1313131e+00
   1.1305623e+01   3.2323232e+00   4.1465080e+00   3.2323232e+00
   1.1786619e+01   3.3333333e+00   4.3517689e+00   3.3333333e+00
   1.2270748e+01   3.4343434e+00   4.5584148e+00   3.4343434e+00
   1.2757894e+01   3.5353535e+00   4.7664262e+00   3.5353535e+00
   1.3247941e+01   3.6363636e+00   4.9757837e+00   3.6363636e+00
   1.3740783e+01   3.7373737e+00   5.1864676e+00   3.7373737e+00
   1.4236312e+01   3.8383838e+00   5.3984584e+00   3.8383838e+00
   1.4734430e+01   3.9393939e+00   5.6117363e+00   3.9393939e+00
   1.5235038e+01   4.0404040e+00   5.8262816e+00   4.0404040e+00
   1.5738044e+01   4.1414141e+00   6.0420745e+00   4.1414141e+00
   1.6243359e+01   4.2424242e+00   6.2590954e+00   4.2424242e+00
   1.6750897e+01   4.3434343e+00   6.4773245e+00   4.3434343e+00
   1.7260576e+01   4.4444444e+00   6.6967421e+00   4.4444444e+00
   1.7772318e+01   4.5454545e+00   6.9173288e+00   4.5454545e+00
   1.8286049e+01   4.6464646e+00   7.1390652e+00   4.6464646e+00
   1.8801696e+01   4.7474747e+00   7.3619317e+00   4.7474747e+00
   1.9319191e+01   4.8484848e+00   7.5859092e+00   4.8484848e+00
   1.9838469e+01   4.9494949e+00   7.8109786e+00   4.9494949e+00
   2.0359466e+01   5.0505051e+00   8.0371210e+00   5.0505051e+00
   2.0882123e+01   5.1515152e+00   8.2643176e+00   5.1515152e+00
   2.1406382e+01   5.2525253e+00   8.4925498e+00   5.2525253e+00
   2.1932189e+01   5.3535354e+00   8.7217991e+00   5.3535354e+00
   2.2459491e+01   5.4545455e+00   8.9520474e+00   5.4545455e+00
   2.2988239e+01   5.5555556e+00   9.1832767e+00   5.5555556e+00
   2.3518383e+01   5.6565657e+00   9.4154691e+00   5.6565657e+00
   2.4049879e+01   5.7575758e+00   9.6486071e+00   5.7575758e+00
   2.4582683e+01   5.8585859e+00   9.8826733e+00   5.8585859e+00
   2.5116753e+01   5.9595960e+00   1.0117651e+01   5.9595960e+00
   2.5652049e+01   6.0606061e+00   1.0353522e+01   6.0606061e+00
   2.6188532e+01   6.1616162e+00   1.0590272e+01   6.1616162e+00
   2.6726165e+01   6.2626263e+00   1.0827882e+01   6.2626263e+00
   2.7264915e+01   6.3636364e+00   1.1066338e+01   6.3636364e+00
   2.7804745e+01   6.4646465e+00   1.1305623e+01   6.4646465e+00
   2.8345626e+01   6.5656566e+00   1.1545722e+01   6.5656566e+00
   2.8887525e+01   6.6666667e+00   1.1786619e+01   6.6666667e+00
   2.9430412e+01   6.7676768e+00   1.2028299e+01   6.7676768e+00
   2.9974260e+01   6.8686869e+00   1.2270748e+01   6.8686869e+00
   3.0519042e+01   6.9696970e+00   1.2513951e+01   6.9696970e+00
   3.1064730e+01   7.0707071e+00   1.2757894e+01   7.0707071e+00
   3.1611299e+01   7.1717172e+00   1.3002562e+01   7.1717172e+00
   3.2158727e+01   7.2727273e+00   1.3247941e+01   7.2727273e+00
   3.2706988e+01   7.3737374e+00   1.3494019e+01   7.3737374e+00
   3.3256062e+01   7.4747475e+00   1.3740783e+01   7.4747475e+00
   3.3805925e+01   7.5757576e+00   1.3988218e+01   7.5757576e+00
   3.4356559e+01   7.6767677e+00   1.4236312e+01   7.6767677e+00
   3.4907943e+01   7.7777778e+00   1.4485054e+01   7.7777778e+00
   3.5460057e+01   7.8787879e+00   1.4734430e+01   7.8787879e+00
   3.6012884e+01   7.9797980e+00   1.4984429e+01   7.9797980e+00
   3.6566405e+01   8.0808081e+00   1.5235038e+01   8.0808081e+00
   3.7120604e+01   8.1818182e+00   1.5486247e+01   8.1818182e+00
   3.7675464e+01   8.2828283e+00   1.5738044e+01   8.2828283e+00
   3.8230969e+01   8.3838384e+00   1.5990418e+01   8.3838384e+00
   3.8787103e+01   8.4848485e+00   1.6243359e+01   8.4848485e+00
   3.9343853e+01   8.5858586e+00   1.6496855e+01   8.5858586e+00
   3.9901203e+01   8.6868687e+00   1.6750897e+01   8.6868687e+00
   4.0459140e+01   8.7878788e+00   1.7005474e+01   8.7878788e+00
   4.1017650e+01   8.8888889e+00   1.7260576e+01   8.8888889e+00
   4.1576720e+01   8.9898990e+00   1.7516194e+01   8.9898990e+00
   4.2136339e+01   9.0909091e+00   1.7772318e+01   9.0909091e+00
   4.2696493e+01   9.1919192e+00   1.8028940e+01   9.1919192e+00
   4.3257172e+01   9.2929293e+00   1.8286049e+01   9.2929293e+00
   4.3818364e+01   9.3939394e+00   1.8543638e+01   9.3939394e+00
   4.4380057e+01   9.4949495e+00   1.8801696e+01   9.4949495e+00
   4.4942242e+01   9.5959596e+00   1.9060217e+01   9.5959596e+00
   4.5504908e+01   9.6969697e+00   1.9319191e+01   9.6969697e+00
   4.6068045e+01   9.7979798e+00   1.9578611e+01   9.7979798e+00
   4.6631644e+01   9.8989899e+00   1.9838469e+01   9.8989899e+00
   4.7195695e+01   1.0000000e+01   2.0098756e+01   1.0000000e+01


==> data-CmASK.csv <==
  -1.1864852e+00   1.3141608e-01  -1.1883272e+00   1.3147183e-01  -1.1885899e+00   1.3147979e-01  -1.1886478e+00   1.3148154e-01
  -1.1402369e+00   1.4588938e-01  -1.1427137e+00   1.4597261e-01  -1.1430647e+00   1.4598441e-01  -1.1431420e+00   1.4598700e-01
  -1.0890162e+00   1.6177135e-01  -1.0923345e+00   1.6189501e-01  -1.0928014e+00   1.6191241e-01  -1.0929041e+00   1.6191624e-01
  -1.0323444e+00   1.7915727e-01  -1.0367732e+00   1.7934006e-01  -1.0373912e+00   1.7936559e-01  -1.0375270e+00   1.7937119e-01
  -9.6970539e-01   1.9813926e-01  -9.7559340e-01   1.9840807e-01  -9.7640717e-01   1.9844525e-01  -9.7658567e-01   1.9845341e-01
  -9.0054475e-01   2.1880361e-01  -9.0834096e-01   2.1919674e-01  -9.0940667e-01   2.1925054e-01  -9.0964005e-01   2.1926232e-01
  -8.2426777e-01   2.4122748e-01  -8.3454746e-01   2.4179914e-01  -8.3593506e-01   2.4187641e-01  -8.3623835e-01   2.4189330e-01
  -7.4023854e-01   2.6547514e-01  -7.5373438e-01   2.6630139e-01  -7.5553007e-01   2.6641152e-01  -7.5592173e-01   2.6643555e-01
  -6.4777899e-01   2.9159354e-01  -6.6541846e-01   2.9278030e-01  -6.6772734e-01   2.9293599e-01  -6.6822973e-01   2.9296988e-01
  -5.4616845e-01   3.1960741e-01  -5.6911814e-01   3.2130081e-01  -5.7206681e-01   3.2151903e-01  -5.7270675e-01   3.2156641e-01
  -4.3464374e-01   3.4951384e-01  -4.6436127e-01   3.5191366e-01  -4.6810028e-01   3.5221677e-01  -4.6890944e-01   3.5228240e-01
  -3.1240010e-01   3.8127647e-01  -3.5069389e-01   3.8465323e-01  -3.5539975e-01   3.8507026e-01  -3.5641501e-01   3.8516029e-01
  -1.7859312e-01   4.1481964e-01  -2.2769002e-01   4.1953578e-01  -2.3356653e-01   4.2010384e-01  -2.3483016e-01   4.2022609e-01
  -3.2342031e-02   4.5002247e-01  -9.4962198e-02   4.5655828e-01  -1.0224077e-01   4.5732409e-01  -1.0380038e-01   4.5748835e-01
   1.2726525e-01   4.8671359e-01   4.7827681e-02   4.9569807e-01   3.8888986e-02   4.9671938e-01   3.6980762e-02   4.9693768e-01
   3.0116490e-01   5.2466671e-01   2.0095787e-01   5.3691336e-01   1.9007681e-01   5.3826026e-01   1.8776295e-01   5.3854712e-01
   4.9030711e-01   5.6359780e-01   3.6463739e-01   5.8014461e-01   3.5151151e-01   5.8190066e-01   3.4873156e-01   5.8227326e-01
   6.9564276e-01   6.0316443e-01   5.3899866e-01   6.2531685e-01   5.2331065e-01   6.2757977e-01   5.2000195e-01   6.2805808e-01
   9.1810589e-01   6.4296808e-01   7.2409323e-01   6.7234267e-01   7.0551707e-01   6.7522466e-01   7.0161620e-01   6.7583142e-01
   1.1585915e+00   6.8256002e-01   9.1989136e-01   7.2112552e-01   8.9809842e-01   7.2475323e-01   8.9354268e-01   7.2551389e-01
   1.4179281e+00   7.2145159e-01   1.1262859e+00   7.7156303e-01   1.1009500e+00   7.7607734e-01   1.0956788e+00   7.7701986e-01
   1.6968441e+00   7.5912901e-01   1.3431006e+00   8.2354994e-01   1.3139008e+00   8.2910575e-01   1.3078567e+00   8.3026041e-01
   1.9959299e+00   7.9507301e-01   1.5701021e+00   8.7698021e-01   1.5367222e+00   8.8374666e-01   1.5298518e+00   8.8514581e-01
   2.3155930e+00   8.2878274e-01   1.8070142e+00   9.3174824e-01   1.7691387e+00   9.3990969e-01   1.7613927e+00   9.4158761e-01
   2.6560096e+00   8.5980317e-01   2.0535339e+00   9.8774902e-01   2.0108395e+00   9.9750722e-01   2.0021720e+00   9.9950000e-01
   3.0170767e+00   8.8775338e-01   2.3093477e+00   1.0448771e+00   2.2614894e+00   1.0564551e+00   2.2518578e+00   1.0588007e+00
   3.3983740e+00   9.1235236e-01   2.5741499e+00   1.1030241e+00   2.5207391e+00   1.1166732e+00   2.5101027e+00   1.1194114e+00
   3.7991235e+00   9.3344266e-01   2.8476649e+00   1.1620733e+00   2.7882338e+00   1.1780850e+00   2.7765531e+00   1.1812578e+00
   4.2181582e+00   9.5100802e-01   3.1296762e+00   1.2218908e+00   3.0636198e+00   1.2406178e+00   3.0508549e+00   1.2442697e+00
   4.6539654e+00   9.6516921e-01   3.4200630e+00   1.2823120e+00   3.3465495e+00   1.3042026e+00   3.3326595e+00   1.3083805e+00
   5.1047201e+00   9.7617569e-01   3.7188425e+00   1.3431229e+00   3.6366852e+00   1.3687732e+00   3.6216268e+00   1.3735274e+00
   5.5682935e+00   9.8439783e-01   4.0262092e+00   1.4040387e+00   3.9337010e+00   1.4342667e+00   3.9174278e+00   1.4396510e+00
   6.0424867e+00   9.9026478e-01   4.3425586e+00   1.4646847e+00   4.2372849e+00   1.5006227e+00   4.2197462e+00   1.5066951e+00
   6.5250762e+00   9.9424262e-01   4.6684858e+00   1.5245842e+00   4.5471399e+00   1.5677832e+00   4.5282796e+00   1.5746065e+00
   7.0139229e+00   9.9679926e-01   5.0047502e+00   1.5831606e+00   4.8629839e+00   1.6356923e+00   4.8427393e+00   1.6433349e+00
   7.5072456e+00   9.9833302e-01   5.3522097e+00   1.6397552e+00   5.1845509e+00   1.7042956e+00   5.1628509e+00   1.7128326e+00
   8.0034836e+00   9.9919819e-01   5.7117354e+00   1.6936609e+00   5.5115905e+00   1.7735398e+00   5.4883540e+00   1.7830544e+00
   8.5015479e+00   9.9964365e-01   6.0841179e+00   1.7441676e+00   5.8438696e+00   1.8433722e+00   5.8190018e+00   1.8539577e+00
   9.0006200e+00   9.9985726e-01   6.4699789e+00   1.7906146e+00   6.1811738e+00   1.9137386e+00   6.1545608e+00   1.9255018e+00
   9.5002264e+00   9.9994788e-01   6.8696986e+00   1.8324416e+00   6.5233131e+00   1.9845803e+00   6.4948102e+00   1.9976481e+00
   1.0000072e+01   9.9998342e-01   7.2833640e+00   1.8692337e+00   6.8701337e+00   2.0558273e+00   6.8395412e+00   2.0703601e+00
   1.0500020e+01   9.9999531e-01   7.7107276e+00   1.9007598e+00   7.2215376e+00   2.1273857e+00   7.1885567e+00   2.1436029e+00
   1.1000005e+01   9.9999885e-01   8.1511825e+00   1.9270002e+00   7.5775140e+00   2.1991183e+00   7.5416707e+00   2.2173433e+00
   1.1500001e+01   9.9999977e-01   8.6037983e+00   1.9481400e+00   7.9381761e+00   2.2708183e+00   7.8987074e+00   2.2915496e+00
   1.2000000e+01   9.9999996e-01   9.0673523e+00   1.9645576e+00   8.3037964e+00   2.3421805e+00   8.2595013e+00   2.3661914e+00
   1.2500000e+01   9.9999999e-01   9.5403476e+00   1.9768114e+00   8.6748276e+00   2.4127773e+00   8.6238960e+00   2.4412396e+00
   1.3000000e+01   1.0000000e+00   1.0021200e+01   1.9855461e+00   9.0518971e+00   2.4820487e+00   8.9917441e+00   2.5166660e+00
   1.3500000e+01   1.0000000e+00   1.0508279e+01   1.9914622e+00   9.4357715e+00   2.5493112e+00   9.3629071e+00   2.5924434e+00
   1.4000000e+01   1.0000000e+00   1.1000006e+01   1.9952598e+00   9.8272928e+00   2.6137902e+00   9.7372545e+00   2.6685451e+00
   1.4500000e+01   1.0000000e+00   1.1495056e+01   1.9975348e+00   1.0227299e+01   2.6746695e+00   1.0114664e+01   2.7449445e+00
   1.5000000e+01   1.0000000e+00   1.1992271e+01   1.9988163e+00   1.0636540e+01   2.7311531e+00   1.0495024e+01   2.8216141e+00
   1.5500000e+01   1.0000000e+00   1.2490841e+01   1.9994748e+00   1.1055601e+01   2.7825302e+00   1.0878233e+01   2.8985227e+00
   1.6000000e+01   1.0000000e+00   1.2990156e+01   1.9997901e+00   1.1484847e+01   2.8282335e+00   1.1264211e+01   2.9756298e+00
   1.6500000e+01   1.0000000e+00   1.3489866e+01   1.9999235e+00   1.1924377e+01   2.8678889e+00   1.1652912e+01   3.0528732e+00
   1.7000000e+01   1.0000000e+00   1.3989753e+01   1.9999757e+00   1.2373988e+01   2.9013571e+00   1.2044349e+01   3.1301494e+00
   1.7500000e+01   1.0000000e+00   1.4489715e+01   1.9999932e+00   1.2833183e+01   2.9287461e+00   1.2438624e+01   3.2072855e+00
   1.8000000e+01   1.0000000e+00   1.4989704e+01   1.9999983e+00   1.3301203e+01   2.9503921e+00   1.2835960e+01   3.2840064e+00
   1.8500000e+01   1.0000000e+00   1.5489701e+01   1.9999997e+00   1.3777035e+01   2.9668564e+00   1.3236729e+01   3.3599058e+00
   1.9000000e+01   1.0000000e+00   1.5989700e+01   1.9999999e+00   1.4259500e+01   2.9788595e+00   1.3641453e+01   3.4344304e+00
   1.9500000e+01   1.0000000e+00   1.6489700e+01   2.0000000e+00   1.4747380e+01   2.9871841e+00   1.4050784e+01   3.5068854e+00
   2.0000000e+01   1.0000000e+00   1.6989700e+01   2.0000000e+00   1.5239410e+01   2.9926712e+00   1.4465459e+01   3.5764657e+00
   2.0500000e+01   1.0000000e+00   1.7489700e+01   2.0000000e+00   1.5734483e+01   2.9960680e+00   1.4886234e+01   3.6423077e+00
   2.1000000e+01   1.0000000e+00   1.7989700e+01   2.0000000e+00   1.6231630e+01   2.9980370e+00   1.5313811e+01   3.7035556e+00
   2.1500000e+01   1.0000000e+00   1.8489700e+01   2.0000000e+00   1.6730095e+01   2.9990968e+00   1.5748777e+01   3.7594325e+00
   2.2000000e+01   1.0000000e+00   1.8989700e+01   2.0000000e+00   1.7229338e+01   2.9996197e+00   1.6191542e+01   3.8093059e+00
   2.2500000e+01   1.0000000e+00   1.9489700e+01   2.0000000e+00   1.7728997e+01   2.9998553e+00   1.6642300e+01   3.8527424e+00
   2.3000000e+01   1.0000000e+00   1.9989700e+01   2.0000000e+00   1.8228858e+01   2.9999511e+00   1.7101001e+01   3.8895547e+00
   2.3500000e+01   1.0000000e+00   2.0489700e+01   2.0000000e+00   1.8728809e+01   2.9999852e+00   1.7567337e+01   3.9198214e+00
   2.4000000e+01   1.0000000e+00   2.0989700e+01   2.0000000e+00   1.9228793e+01   2.9999962e+00   1.8040776e+01   3.9438680e+00
   2.4500000e+01   1.0000000e+00   2.1489700e+01   2.0000000e+00   1.9728789e+01   2.9999992e+00   1.8520568e+01   3.9622625e+00
   2.5000000e+01   1.0000000e+00   2.1989700e+01   2.0000000e+00   2.0228788e+01   2.9999998e+00   1.9005797e+01   3.9757612e+00
   2.5500000e+01   1.0000000e+00   2.2489700e+01   2.0000000e+00   2.0728787e+01   3.0000000e+00   1.9495507e+01   3.9851928e+00
   2.6000000e+01   1.0000000e+00   2.2989700e+01   2.0000000e+00   2.1228787e+01   3.0000000e+00   1.9988686e+01   3.9914563e+00
   2.6500000e+01   1.0000000e+00   2.3489700e+01   2.0000000e+00   2.1728787e+01   3.0000000e+00   2.0484426e+01   3.9953735e+00
   2.7000000e+01   1.0000000e+00   2.3989700e+01   2.0000000e+00   2.2228787e+01   3.0000000e+00   2.0981938e+01   3.9976634e+00
   2.7500000e+01   1.0000000e+00   2.4489700e+01   2.0000000e+00   2.2728787e+01   3.0000000e+00   2.1480581e+01   3.9989129e+00
   2.8000000e+01   1.0000000e+00   2.4989700e+01   2.0000000e+00   2.3228787e+01   3.0000000e+00   2.1979905e+01   3.9995351e+00
   2.8500000e+01   1.0000000e+00   2.5489700e+01   2.0000000e+00   2.3728787e+01   3.0000000e+00   2.2479594e+01   3.9998210e+00
   2.9000000e+01   1.0000000e+00   2.5989700e+01   2.0000000e+00   2.4228787e+01   3.0000000e+00   2.2979467e+01   3.9999382e+00
   2.9500000e+01   1.0000000e+00   2.6489700e+01   2.0000000e+00   2.4728787e+01   3.0000000e+00   2.3479421e+01   3.9999810e+00
   3.0000000e+01   1.0000000e+00   2.6989700e+01   2.0000000e+00   2.5228787e+01   3.0000000e+00   2.3979405e+01   3.9999951e+00


==> data-CmQAM.csv <==
  -1.3826046e+00   1.3748663e-01  -1.3828940e+00   1.3749579e-01  -1.3829361e+00   1.3749712e-01  -1.3829455e+00   1.3749742e-01
  -1.3580514e+00   1.5339286e-01  -1.3584478e+00   1.5340686e-01  -1.3585054e+00   1.5340890e-01  -1.3585182e+00   1.5340935e-01
  -1.3307217e+00   1.7102995e-01  -1.3312633e+00   1.7105128e-01  -1.3313419e+00   1.7105438e-01  -1.3313592e+00   1.7105506e-01
  -1.3003236e+00   1.9056027e-01  -1.3010615e+00   1.9059265e-01  -1.3011681e+00   1.9059733e-01  -1.3011917e+00   1.9059836e-01
  -1.2665385e+00   2.1215528e-01  -1.2675406e+00   2.1220424e-01  -1.2676849e+00   2.1221129e-01  -1.2677167e+00   2.1221285e-01
  -1.2290192e+00   2.3599452e-01  -1.2303760e+00   2.3606826e-01  -1.2305705e+00   2.3607883e-01  -1.2306134e+00   2.3608116e-01
  -1.1873888e+00   2.6226412e-01  -1.1892196e+00   2.6237470e-01  -1.1894806e+00   2.6239047e-01  -1.1895382e+00   2.6239395e-01
  -1.1412382e+00   2.9115471e-01  -1.1437000e+00   2.9131980e-01  -1.1440489e+00   2.9134320e-01  -1.1441258e+00   2.9134836e-01
  -1.0901246e+00   3.2285868e-01  -1.0934231e+00   3.2310398e-01  -1.0938873e+00   3.2313852e-01  -1.0939894e+00   3.2314611e-01
  -1.0335702e+00   3.5756666e-01  -1.0379729e+00   3.5792933e-01  -1.0385874e+00   3.5797998e-01  -1.0387224e+00   3.5799111e-01
  -9.7105957e-01   3.9546309e-01  -9.7691338e-01   3.9599649e-01  -9.7772258e-01   3.9607028e-01  -9.7790010e-01   3.9608647e-01
  -9.0203913e-01   4.3672084e-01  -9.0979071e-01   4.3750102e-01  -9.1085058e-01   4.3760780e-01  -9.1108269e-01   4.3763119e-01
  -8.2591501e-01   4.8149469e-01  -8.3613675e-01   4.8262929e-01  -8.3751692e-01   4.8278269e-01  -8.3781859e-01   4.8281623e-01
  -7.4205217e-01   5.2991379e-01  -7.5547315e-01   5.3155391e-01  -7.5725945e-01   5.3177259e-01  -7.5764907e-01   5.3182030e-01
  -6.4977342e-01   5.8207285e-01  -6.6731666e-01   5.8442888e-01  -6.6961377e-01   5.8473808e-01  -6.7011363e-01   5.8480538e-01
  -5.4835894e-01   6.3802235e-01  -5.7118563e-01   6.4138465e-01  -5.7411969e-01   6.4181811e-01  -5.7475649e-01   6.4191223e-01
  -4.3704643e-01   6.9775771e-01  -4.6660762e-01   7.0252335e-01  -4.7032866e-01   7.0312553e-01  -4.7113398e-01   7.0325592e-01
  -3.1503199e-01   7.6120775e-01  -3.5312821e-01   7.6791442e-01  -3.5781219e-01   7.6874308e-01  -3.5882280e-01   7.6892199e-01
  -1.8147198e-01   8.2822283e-01  -2.3032073e-01   8.3759114e-01  -2.3617088e-01   8.3872017e-01  -2.3742893e-01   8.3896317e-01
  -3.5486348e-02   8.9856321e-01  -9.7796818e-02   9.1154829e-01  -1.0504399e-01   9.1307068e-01  -1.0659699e-01   9.1339725e-01
   1.2383642e-01   9.7188831e-01   4.4782754e-02   9.8974137e-01   3.5881028e-02   9.9177212e-01   3.3980546e-02   9.9220622e-01
   2.9743209e-01   1.0477479e+00   1.9769758e-01   1.0720875e+00   1.8685951e-01   1.0747663e+00   1.8455461e-01   1.0753369e+00
   4.8625069e-01   1.1255763e+00   3.6115817e-01   1.1584684e+00   3.4808169e-01   1.1619617e+00   3.4531197e-01   1.1627030e+00
   6.9124324e-01   1.2046910e+00   5.3529859e-01   1.2487346e+00   5.1966664e-01   1.2532374e+00   5.1636947e-01   1.2541892e+00
   9.1334434e-01   1.2842973e+00   7.2017209e-01   1.3427118e+00   7.0165874e-01   1.3484478e+00   6.9777070e-01   1.3496555e+00
   1.1534501e+00   1.3634995e+00   9.1575055e-01   1.4402071e+00   8.9402718e-01   1.4474290e+00   8.8948555e-01   1.4489435e+00
   1.4123905e+00   1.4413218e+00   1.1219284e+00   1.5410161e+00   1.0966687e+00   1.5500051e+00   1.0914128e+00   1.5518821e+00
   1.6908967e+00   1.5167372e+00   1.3385306e+00   1.6449282e+00   1.3094135e+00   1.6559936e+00   1.3033860e+00   1.6582935e+00
   1.9895622e+00   1.5887069e+00   1.5653249e+00   1.7517314e+00   1.5320343e+00   1.7652108e+00   1.5251815e+00   1.7679983e+00
   2.3087988e+00   1.6562280e+00   1.8020359e+00   1.8612144e+00   1.7642562e+00   1.8774759e+00   1.7565286e+00   1.8808196e+00
   2.6487879e+00   1.7183879e+00   2.0483608e+00   1.9731673e+00   2.0057690e+00   1.9926136e+00   1.9971210e+00   1.9965855e+00
   3.0094326e+00   1.7744213e+00   2.3039863e+00   2.0873793e+00   2.2562381e+00   2.1104555e+00   2.2466267e+00   2.1151313e+00
   3.3903198e+00   1.8237614e+00   2.5686062e+00   2.2036335e+00   2.5153142e+00   2.2308408e+00   2.5046989e+00   2.2363002e+00
   3.7906790e+00   1.8660879e+00   2.8419442e+00   2.3216972e+00   2.7826426e+00   2.3536167e+00   2.7709838e+00   2.3599436e+00
   4.2093512e+00   1.9013623e+00   3.1237821e+00   2.4413036e+00   3.0578696e+00   2.4786376e+00   3.0451274e+00   2.4859206e+00
   4.6448302e+00   1.9298208e+00   3.4139967e+00   2.5621251e+00   3.3406474e+00   2.6057651e+00   3.3267809e+00   2.6140982e+00
   5.0952976e+00   1.9519570e+00   3.7126021e+00   2.6837360e+00   3.6306379e+00   2.7348670e+00   3.6156040e+00   2.7443506e+00
   5.5586294e+00   1.9685074e+00   4.0197886e+00   2.8055702e+00   3.9275152e+00   2.8658172e+00   3.9112675e+00   2.8765588e+00
   6.0326258e+00   1.9803293e+00   4.3359476e+00   2.9268822e+00   4.2309669e+00   2.9984949e+00   4.2134548e+00   3.0106101e+00
   6.5150652e+00   1.9883530e+00   4.6616703e+00   3.0467230e+00   4.5406956e+00   3.1327839e+00   4.5218631e+00   3.1463983e+00
   7.0038017e+00   1.9935165e+00   4.9977132e+00   3.1639432e+00   4.8564190e+00   3.2685724e+00   4.8362035e+00   3.2838223e+00
   7.4970492e+00   1.9966184e+00   5.3449333e+00   3.2772281e+00   5.1778706e+00   3.4057514e+00   5.1562013e+00   3.4227869e+00
   7.9932395e+00   1.9983707e+00   5.7042020e+00   3.3851647e+00   5.5047999e+00   3.5442146e+00   5.4815959e+00   3.5632017e+00
   8.4912754e+00   1.9992746e+00   6.0763126e+00   3.4863320e+00   5.8369733e+00   3.6838562e+00   5.8121401e+00   3.7049810e+00
   8.9903324e+00   1.9997088e+00   6.4618912e+00   3.5794053e+00   6.1741760e+00   3.8245682e+00   6.1476003e+00   3.8480435e+00
   9.4899315e+00   1.9998934e+00   6.8613235e+00   3.6632592e+00   6.5162174e+00   3.9662333e+00   6.4877551e+00   3.9923121e+00
   9.9897738e+00   1.9999660e+00   7.2747029e+00   3.7370569e+00   6.8629427e+00   4.1087122e+00   6.8323959e+00   4.1377135e+00
   1.0489721e+01   1.9999904e+00   7.7017892e+00   3.8003280e+00   7.2142527e+00   4.2518186e+00   7.1813250e+00   4.2841779e+00
   1.0989705e+01   1.9999976e+00   8.1419828e+00   3.8530241e+00   7.5701343e+00   4.3952802e+00   7.5343564e+00   4.4316388e+00
   1.1489701e+01   1.9999995e+00   8.5943594e+00   3.8955076e+00   7.9306977e+00   4.5386869e+00   7.8913141e+00   4.5800329e+00
   1.1989700e+01   1.9999999e+00   9.0577025e+00   3.9285271e+00   8.2962120e+00   4.6814329e+00   8.2520321e+00   4.7292992e+00
   1.2489700e+01   2.0000000e+00   9.5305193e+00   3.9531935e+00   8.6671259e+00   4.8226685e+00   8.6163541e+00   4.8793794e+00
   1.2989700e+01   2.0000000e+00   1.0011226e+01   3.9707943e+00   9.0440637e+00   4.9612788e+00   8.9841326e+00   5.0302172e+00
   1.3489700e+01   2.0000000e+00   1.0498194e+01   3.9827279e+00   9.4277895e+00   5.0959018e+00   9.3552286e+00   5.1817581e+00
   1.3989700e+01   2.0000000e+00   1.0989838e+01   3.9903978e+00   9.8191447e+00   5.2249908e+00   9.7295117e+00   5.3339486e+00
   1.4489700e+01   2.0000000e+00   1.1484833e+01   3.9949991e+00   1.0218968e+01   5.3469142e+00   1.0106860e+01   5.4867357e+00
   1.4989700e+01   2.0000000e+00   1.1982013e+01   3.9975946e+00   1.0628012e+01   5.4600777e+00   1.0487159e+01   5.6400643e+00
   1.5489700e+01   2.0000000e+00   1.2480561e+01   3.9989310e+00   1.1046867e+01   5.5630548e+00   1.0870311e+01   5.7938725e+00
   1.5989700e+01   2.0000000e+00   1.2979865e+01   3.9995718e+00   1.1475901e+01   5.6547042e+00   1.1256232e+01   5.9480796e+00
   1.6489700e+01   2.0000000e+00   1.3479570e+01   3.9998436e+00   1.1915220e+01   5.7342687e+00   1.1644878e+01   6.1025624e+00
   1.6989700e+01   2.0000000e+00   1.3979454e+01   3.9999502e+00   1.2364627e+01   5.8014595e+00   1.2036258e+01   6.2571164e+00
   1.7489700e+01   2.0000000e+00   1.4479415e+01   3.9999859e+00   1.2823631e+01   5.8564828e+00   1.2430472e+01   6.4113991e+00
   1.7989700e+01   2.0000000e+00   1.4979404e+01   3.9999966e+00   1.3291479e+01   5.9000015e+00   1.2827742e+01   6.5648653e+00
   1.8489700e+01   2.0000000e+00   1.5479401e+01   3.9999993e+00   1.3767162e+01   5.9331297e+00   1.3228435e+01   6.7167081e+00
   1.8989700e+01   2.0000000e+00   1.5979400e+01   3.9999999e+00   1.4249502e+01   5.9573044e+00   1.3633072e+01   6.8658269e+00
   1.9489700e+01   2.0000000e+00   1.6479400e+01   4.0000000e+00   1.4737284e+01   5.9740882e+00   1.4042301e+01   7.0108378e+00
   1.9989700e+01   2.0000000e+00   1.6979400e+01   4.0000000e+00   1.5229240e+01   5.9851632e+00   1.4456858e+01   7.1501342e+00
   2.0489700e+01   2.0000000e+00   1.7479400e+01   4.0000000e+00   1.5724261e+01   5.9920292e+00   1.4877499e+01   7.2819898e+00
   2.0989700e+01   2.0000000e+00   1.7979400e+01   4.0000000e+00   1.6221374e+01   5.9960140e+00   1.5304930e+01   7.4046913e+00
   2.1489700e+01   2.0000000e+00   1.8479400e+01   4.0000000e+00   1.6719817e+01   5.9981630e+00   1.5739739e+01   7.5166803e+00
   2.1989700e+01   2.0000000e+00   1.8979400e+01   4.0000000e+00   1.7219049e+01   5.9992248e+00   1.6182340e+01   7.6166847e+00
   2.2489700e+01   2.0000000e+00   1.9479400e+01   4.0000000e+00   1.7718701e+01   5.9997046e+00   1.6632934e+01   7.7038286e+00
   2.2989700e+01   2.0000000e+00   1.9979400e+01   4.0000000e+00   1.8218560e+01   5.9998999e+00   1.7091474e+01   7.7777262e+00
   2.3489700e+01   2.0000000e+00   2.0479400e+01   4.0000000e+00   1.8718509e+01   5.9999696e+00   1.7557657e+01   7.8385243e+00
   2.3989700e+01   2.0000000e+00   2.0979400e+01   4.0000000e+00   1.9218493e+01   5.9999922e+00   1.8030956e+01   7.8868641e+00
   2.4489700e+01   2.0000000e+00   2.1479400e+01   4.0000000e+00   1.9718489e+01   5.9999983e+00   1.8510626e+01   7.9238715e+00
   2.4989700e+01   2.0000000e+00   2.1979400e+01   4.0000000e+00   2.0218488e+01   5.9999997e+00   1.8995753e+01   7.9510542e+00
   2.5489700e+01   2.0000000e+00   2.2479400e+01   4.0000000e+00   2.0718488e+01   6.0000000e+00   1.9485380e+01   7.9700672e+00
   2.5989700e+01   2.0000000e+00   2.2979400e+01   4.0000000e+00   2.1218488e+01   6.0000000e+00   1.9978498e+01   7.9827069e+00
   2.6489700e+01   2.0000000e+00   2.3479400e+01   4.0000000e+00   2.1718487e+01   6.0000000e+00   2.0474193e+01   7.9906233e+00
   2.6989700e+01   2.0000000e+00   2.3979400e+01   4.0000000e+00   2.2218487e+01   6.0000000e+00   2.0971676e+01   7.9952565e+00

